Revisiting the statistical isotropy of GRB sky distribution

The assumption of homogeneity and isotropy on large scales is one of the main hypotheses of the standard cosmology. In this paper, we test the hypothesis of isotropy from the two-point angular correlation function of 2626 gamma-ray bursts (GRB) of the FERMI GRB catalogue. We show that the uncertainties in the GRB positions induce spurious anisotropic signals in their sky distribution. However, when such uncertainties are taken into account no significant evidence against the large-scale statistical isotropy is found. This result remains valid even for the sky distribution of short-lived GRB, contrarily to previous reports.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
